Paying Attention to Multi-Word Expressions in Neural Machine Translation

Processing of multi-word expressions (MWEs) is a known problem for any natural language processing task. Even neural machine translation (NMT) struggles to overcome it. This paper presents results of experiments on investigating NMT attention allocation to the MWEs and improving automated translation of sentences that contain MWEs in English->Latvian and English->Czech NMT systems. Two improvement strategies were explored -(1) bilingual pairs of automatically extracted MWE candidates were added to the parallel corpus used to train the NMT system, and (2) full sentences containing the automatically extracted MWE candidates were added to the parallel corpus. Both approaches allowed to increase automated evaluation results. The best result - 0.99 BLEU point increase - has been reached with the first approach, while with the second approach minimal improvements achieved. We also provide open-source software and tools used for MWE extraction and alignment inspection.

==> REVIEWS.txt <==
---------- Forwarded message ----------
From: <research@mtsummit2017.org>
Date: 2017-07-11 14:23 GMT+03:00
Subject: Your MT Summit XVI 2017 Submission (Number 3)
To: matiss@lielakeda.lv


Dear Matīss Rikters:

On behalf of the MT Summit XVI 2017 Program Committee, I am delighted
to inform you that the following submission has been accepted
to appear at the conference:

     Paying Attention to Multi-Word Expressions in Neural
           Machine Translation

The Program Committee worked very hard to thoroughly review
all the submitted papers.  Please repay their efforts, by
following their suggestions when you revise your paper. Please also note
that you must strictly follow the MT Summit XVI style guide, available
on the MT Summit XVI website.

Please note that the final camera ready due date is July 31,
2017. When you are finished, you can upload your final manuscript
at the following site:

     https://www.softconf.com/mtsummit-xvi/papers/

You will be prompted to login to your START account.  If
you do not see your submission, you can access it with the
following passcode:

     3X-G8G4D3A9J2

Alternatively, you can click on the following URL, which will take you
directly to a form to submit your final paper (after logging into your
account):

     https://www.softconf.com/mtsummit-xvi/papers/user/scmd.
cgi?scmd=aLogin&passcode=3X-G8G4D3A9J2

The reviews and comments are attached below.  Again, try to follow
their advice when you revise your paper.

In the next few weeks, we will notify you about the format of your
presentation (oral or poster), as we prepare the logistics of the
scientific and social program.  We would also advise you to start
planning your travel to attend MT Summit XVI in Nagoya.

Congratulations on your fine work.  If you have any additional
questions, please feel free to get in touch.


Best Regards,
Sadao Kurohashi and Pascale Fung
MT Summit XVI 2017

============================================================================
MT Summit XVI 2017 Reviews for Submission #3
============================================================================

Title: Paying Attention to Multi-Word Expressions in Neural Machine
Translation

Authors: Matīss Rikters and Ondřej Bojar
============================================================================
                            REVIEWER #1
============================================================================


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                  Relevance to MT Summit: 5
                             Originality: 2
                               Substance: 2
                 Soundness / Correctness: 4
                                 Clarity: 3
                   Meaningful Comparison: 3
                          Recommendation: 2


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This paper addresses the multi-word expression (MWE) problem in neural
machine
translation.
It proposes a simple data-augmented approach to address this problem, which
extracts MWE dataset and merges it into the original training corpus for
training, and it implements two different instances for this approach.
Experiments show the proposed approach seems to be promising.

Strength:
1. It proposes a simple approach for multi-word expression problem in NMT.
2. It is helpful to share the toolkits to our MT community as the authors
did,
no matter whether they are some scripts or not.

I have some important concerns about the datasets for the experiments.
What is the test set (MWE) in Table 1? Does it include more MWE phenomenons
than Dev set?
Where are +MWEs and MWE sent. from? Did the authors extract them from the
baseline training data or from an independent data set? These questions are
critical because this paper is experiment-oriented.

In addition, in Table 1, why the authors did not report the results for
+MWEs
on En-Cs and those for +MWE sent. on En-Lv. I think some explanation is
necessary.

============================================================================
                            REVIEWER #2
============================================================================


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                  Relevance to MT Summit: 5
                             Originality: 4
                               Substance: 4
                 Soundness / Correctness: 4
                                 Clarity: 5
                   Meaningful Comparison: 4
                          Recommendation: 5


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

This is a very solid piece of work examining the treatment of MWEs in
English-to-Latvian and English-to-Czech NMT. There are a huge number of
specific questions to be answered in NMT, so it is good that the authors
fix on
one of these, the treatment of multi-word expressions, a problem in all MT
types.

I really couldn't see much wrong with this paper at all, so my comments are
only minor which will serve to improve the final version.

First, the title of Section 2 contains an error. Otherwise, there are small
things like not starting sentences with 'But', and the References are
incomplete -- these should certainly be fixed up so that proper titles,
conference titles, conference locations and page numbers are provided.

Finally, I would much prefer for papers which originated on arxiv but which
subsequently appeared in conferences that the latter be provided as the
definitive reference.

============================================================================
                            REVIEWER #3
============================================================================


---------------------------------------------------------------------------
Reviewer's Scores
---------------------------------------------------------------------------

                  Relevance to MT Summit: 5
                             Originality: 3
                               Substance: 3
                 Soundness / Correctness: 3
                                 Clarity: 4
                   Meaningful Comparison: 4
                          Recommendation: 4


---------------------------------------------------------------------------
Comments
---------------------------------------------------------------------------

The goal of this paper is to examine how MWEs are treated by NMT systems,
compare that with related work in SMT, and find ways to improve MWE
translation
in NMT.  Experiments were conducted on English into Czech and English into
Latvian translation directions.
Two improvement strategies were explored (1) bilingual pairs of
automatically
extracted MWE candidates were added to the parallel corpus used to train the
NMT system, and (2) full sentences containing the automatically extracted
MWE
candidates were added to the parallel corpus. Both approaches allowed to
increase automated evaluation results.
To run experiments on NMT, it’s important to use a great amount of training
data. However, the authors used 4.5 million parallel sentence pairs for
English-Latvian, which is not that big, compared to the 49 million for the
English-Czech data.

Open source tools, such as UDPipe (Ramisch, 2012) for English and Czech and
LV
Tagger (Paikens et al., 2013) for Latvian, were used for the extraction of
parallel MWEs.
Neural Monkey (Bojar et al., 2016)  was used to train the baseline NMT
systems.

The best result 0.99 BLEU point increase - has been reached with the first
approach, while with the second approach minimal improvements achieved.
Manual analysis as well as an inspection of NMT attention alignments were
performed.

This paper is well written and shows interesting experiments on handling
multi-word expressions in neural machine translation systems. I do not see
any
originality in fundamental research related to machine translation but
interesting experiments in the field.


--
MT Summit XVI 2017 - https://www.softconf.com/mtsummit-xvi/papers

